On accelerated coordinate descent methods for searching equilibria in two-stage transportation equilibrium traffic flow distribution model

The search for equilibrium in a two-stage traffic flow model reduces to the solution of a special nonsmooth convex optimization problem with two groups of different variables. For numerical solution of this problem, the paper proposes to use the accelerated block-coordinate Nesterov-Stich method with a special choice of block probabilities at each iteration. Theoretical estimates of the complexity of this approach can markedly improve the estimates of previously used approaches. However, in the general case they do not guarantee faster convergence. Numerical experiments with the proposed algorithms are carried out in the paper.

==> Acrcd_custom_metric_for_count_la_mu_cals.csv <==
x,y
,1
0.02950334935761192,11
0.04038440961883307,21
0.04830125884173672,31
0.05492280217019876,41
0.054973803890683993,51
0.0693173106631946,61
0.07014845439567716,71
0.09480932192896857,81
0.10735530465080198,91
0.09960839512146863,101
0.12018503618950928,111
0.13471238508975136,121
0.15173311899624684,131
0.12976689552729442,141
0.15080594591177865,151
0.16504614573844853,161
0.18228018027030965,171
0.1580289786755499,181
0.19313037348964907,191
0.19614042375530763,201
0.18158147615135536,211
0.21199908981089718,221
0.2090684740498754,231
0.22328952034902097,241
0.18314741849260857,251
0.2068676832191784,261
0.20125300593809306,271
0.20435317670464906,281
0.2212341754777058,291
0.23920441146048296,301
0.3007291170383173,311
0.3011435758121529,321
0.24274976642481072,331
0.29877820291081897,341
0.2520365446067984,351
0.263464655483742,361
0.25792826649002454,371
0.3189672642409978,381
0.31359743982794275,391
0.26948159366864394,401
0.28129542724450946,411
0.30647399679670795,421
0.3831321034073921,431
0.4318456134692998,441
0.31844412838472774,451
0.3192039522735898,461
0.4390814250436951,471
0.30923535287336995,481
0.3959601757066421,491
0.41486224455879656,501
0.2977736337262772,511
0.4044732820519554,521
0.4046182843195222,531
0.46423376682279066,541
0.4872708839667234,551
0.3456612266588796,561
0.4620357292461676,571
0.5284901164766389,581
0.48449384951943,591
0.3535707064398952,601
0.525169249105199,611
0.3360186106150951,621
0.4727607797229265,631
0.34548599922723194,641
0.3971564177715667,651
0.5896993424734547,661
0.5612852847698029,671
0.4469628366575737,681
0.6053360767697477,691
0.6002374361888537,701
0.6461174987156135,711
0.39788504249980444,721
0.674330863084539,731
0.625357815665724,741
0.675895855562104,751
0.4087179509257375,761
0.41268822918801823,771
0.42433807503892434,781
0.42762862604666857,791
0.47203275893414565,801
0.42041680230499895,811
0.4920686028404047,821
0.7794127090410837,831
0.7753871132584786,841
0.4300539869882589,851
0.47717349397114955,861
0.4447162413600379,871
0.7482396405413128,881
0.740664668132043,891
0.8175802525716779,901
0.5326762448115611,911
0.5398882450728436,921
0.9380422310149734,931
0.9044258792631632,941
0.529826676518755,951
0.5127936488064112,961
0.7356234202303378,971
0.545487861044374,981
0.5785081363709478,991
0.8227298589433308,1001
1.00063587398034,1011
1.085014736465217,1021
0.513368467665005,1031
0.9342126745047308,1041
0.49523699055536097,1051
0.9749558051954741,1061
0.9199965098987418,1071
1.1544668874728734,1081
0.5832431386216372,1091
0.9761322895099495,1101
1.1412528004104219,1111
0.9356556154040006,1121
1.1483703091636144,1131
0.6099715441088149,1141
1.245368009580229,1151
1.3035098087629415,1161
1.0813484513402505,1171
0.6793090563727161,1181
0.5953710536362803,1191
0.5816042286946758,1201
0.9977358649932931,1211
0.646190520229534,1221
0.7212318953612739,1231
1.2864953359862699,1241
0.9300612105683329,1251
1.3009725890983448,1261
0.7158045167641488,1271
1.3950933506447825,1281
0.5549802477459591,1291
0.5727926585975643,1301
1.3658468174242837,1311
1.3856421180168055,1321
1.415710918691455,1331
0.5577347303712576,1341
1.6594009328290023,1351
1.2717587442544172,1361
0.7984639068509541,1371
0.5670434464833033,1381
0.6682583451017227,1391
0.5734825813058689,1401
1.4550317606389722,1411
0.6694514110051457,1421
0.7116989044539094,1431
0.7647345998752986,1441
1.1194274769924564,1451
0.6629546854406455,1461
1.268626170912856,1471
1.4685160733131761,1481
1.4780732158802485,1491
0.8139573456063187,1501
0.711110223423656,1511
1.052535636473819,1521
1.5100070956824403,1531
0.8407821087600662,1541
0.8955682037926088,1551
0.8193602288384431,1561
0.8309201734138076,1571
1.883001714106378,1581
0.862658542356954,1591
0.7100280202875036,1601
0.7726604307875491,1611
1.224967221753792,1621
0.7798849460566379,1631
1.3340999868299321,1641
1.6990264937642088,1651
0.7754513588093502,1661
0.7107704789455899,1671
0.6868080871387255,1681
2.0603620091682693,1691
0.7450459412388539,1701
0.9098870729732668,1711
0.8035809708670555,1721
0.8158828291936758,1731
1.8650842737734235,1741
0.8789664030945534,1751
1.8515326539797567,1761
0.7285339022681151,1771
0.6510317345230171,1781
1.5783574545662677,1791
0.8502890034118944,1801
1.9464794957629614,1811
0.6753857861924215,1821
0.8814492024452885,1831
1.17246673914892,1841
0.9387252861574816,1851
0.7863017282801545,1861
0.9633407486165813,1871
0.7116154531690388,1881
0.8663415675539078,1891
1.1995384042760266,1901
0.9356795954837203,1911
0.851459290335784,1921
1.3271016457903215,1931
0.7428393157502505,1941
1.0398291441469802,1951
0.9616687569501071,1961
0.713142763107375,1971
1.3252665098817074,1981
1.2047006732252752,1991
0.6870872463980746,2001
0.9073139117843374,2011
1.7916967784921076,2021


==> Acrcd_custom_metric_for_count_t_cals.csv <==
x,y
0.019289811290011248,1
0.03616265840868997,40
0.04466423617907506,79
0.06107073733589096,118
0.05597070478655648,157
0.057437810638126086,196
0.06221234478546082,235
0.08032558133082876,274
0.07137295176025306,313
0.0962463103037497,352
0.09941968947957991,391
0.11238072672350169,430
0.11730784451759876,469
0.15272945351132092,508
0.12409288211652975,547
0.16429974820286802,586
0.14360136221523268,625
0.1871186691504009,664
0.1684158965726001,703
0.18388659175055072,742
0.17511276987624003,781
0.21333999922511312,820
0.17253606556529574,859
0.2295721265023518,898
0.19767699456900104,937
0.24652303042409676,976
0.1987822204306916,1015
0.25671377810831536,1054
0.22487127451365294,1093
0.29056201984835167,1132
0.24917172559753653,1171
0.28500600950879074,1210
0.2483945887311481,1249
0.3077142607061795,1288
0.2689569049894243,1327
0.3375829705827559,1366
0.2593541994276707,1405
0.3275605608810422,1444
0.2673886711544512,1483
0.34099238408377197,1522
0.2962430849607105,1561
0.42005223583536905,1600
0.3072807677460292,1639
0.42067945118215994,1678
0.32230824499453603,1717
0.4144288427389108,1756
0.29848932934988215,1795
0.42815304415861943,1834
0.30407347072801205,1873
0.4110570575578199,1912
0.3095408924233015,1951
0.41207077969020967,1990
0.31474255412731855,2029
0.46485171445197626,2068
0.3616668744985952,2107
0.4631307382169249,2146
0.3794192536695269,2185
0.48953336763794847,2224
0.3389165463012976,2263
0.5445134196124087,2302
0.3914269575966827,2341
0.5065856061311584,2380
0.346009739282684,2419
0.48472487422345933,2458
0.3881897027394163,2497
0.584648476065644,2536
0.412392575983545,2575
0.6283217736981417,2614
0.40193990116681316,2653
0.6334334251543168,2692
0.438524380213101,2731
0.6554951174016617,2770
0.3668291849853503,2809
0.6504809728835244,2848
0.4342379110917404,2887
0.6353939021695995,2926
0.4358171994014396,2965
0.6481221377641795,3004
0.40282591970367987,3043
0.6363790415659948,3082
0.43141920697271013,3121
0.6362590669575244,3160
0.46292965786891643,3199
0.7993106433609576,3238
0.41996733911050554,3277
0.7427584268532508,3316
0.5149059409084636,3355
0.8036347381877648,3394
0.5009548117746012,3433
0.7663351402063979,3472
0.4750259832923568,3511
0.7894549082123826,3550
0.48741649358992156,3589
0.7954053085100882,3628
0.45455303748242326,3667
0.8484818937102817,3706
0.5536702514715647,3745
0.8368041753622516,3784
0.5590380348656707,3823
0.8768721385657011,3862
0.5924907308915448,3901
1.0426683710542686,3940
0.5461577203110493,3979
0.8021457414552359,4018
0.5308874410831224,4057
0.9643857365466648,4096
0.5145516904617282,4135
0.8948233726764863,4174
0.491184046744155,4213
1.102413170424393,4252
0.5589884955553026,4291
1.0231332205895622,4330
0.6006012711277758,4369
0.9211459418155905,4408
0.6410015188291075,4447
1.1695032255998172,4486
0.5473474622099058,4525
1.0144072572852887,4564
0.6714263447590464,4603
0.9709074103143058,4642
0.6560213254821775,4681
0.867512775944144,4720
0.6170555959430004,4759
1.1931507821477239,4798
0.7354087545286888,4837
1.5041493949839968,4876
0.6232146174424351,4915
1.1769557942064948,4954
0.6986834037879552,4993
1.150655603342162,5032
0.6510512079822858,5071
1.4601861906832923,5110
0.7311273665741422,5149
1.1349939839222645,5188
0.639494077598926,5227
1.5371273680117234,5266
0.5497500735022837,5305
1.3873708398889086,5344
0.6814483758352934,5383
1.423989395038838,5422
0.7454745973890625,5461
1.5015719446202302,5500
0.7337009987829116,5539
1.2790049266566514,5578
0.7292793847948326,5617
1.4597814749342761,5656
0.6859673671320022,5695
1.2500651985400129,5734
0.7446444402939645,5773
1.1866268792583636,5812
0.7084601601084527,5851
1.8343197235799835,5890
0.6451368518965553,5929
1.0455102619204748,5968
0.657428291167707,6007
1.4502116634981277,6046
0.8741799114766295,6085
1.1830110943805792,6124
0.7272436593590842,6163
2.216624315810399,6202
0.7942598493117616,6241
1.3323865852486174,6280
0.6441369457850381,6319
1.3476080326242208,6358
0.7771429070393304,6397
1.7977613254165867,6436
0.9395248925780522,6475
2.021036295678866,6514
0.7730922209678217,6553
2.1750637431220747,6592
0.7572173445645718,6631
1.4566344932196609,6670
0.8062320973038425,6709
1.1666909329245263,6748
0.6150150774050959,6787
1.3180992750706497,6826
0.8968147894737426,6865
1.319793273201401,6904
0.7770060419790008,6943
1.622519976518543,6982
0.7836144541238083,7021
1.3718995536643084,7060
0.8784960183327031,7099
1.5073925951654936,7138
0.7499032730821773,7177
1.5445479277487741,7216
0.6571847230438069,7255
1.106408795008048,7294
1.0019903013312177,7333
1.3988900956439125,7372
0.6927727235498542,7411
1.0960519854611048,7450
0.8389206218665853,7489
1.0605786332474358,7528
0.7318348455572938,7567
1.7116033053768709,7606
0.8215962038826251,7645
1.1499774862852519,7684
0.7985004952428653,7723
1.052846354752556,7762
0.7711921217366933,7801
1.0870088816380057,7840
0.6908062809324002,7879
1.5280075316888826,7918
0.6706724239730794,7957


==> Acrcd_custom_metric_sufalls_for_count_la_mu_cals.csv <==
x,y
0.054594563064345125,1
0.15813324699464257,9
0.38009297547473553,17
0.4268672758984978,25
0.4594736994066758,33
0.4224258682891017,41
0.5432543665230515,49
0.6368263792932465,57
0.7245958853432014,65
0.7929148022284699,73
0.8839929855841283,81
0.7238217471383334,89
0.884519617845765,97
0.8848706058711606,105
1.0279401642698274,113
0.7384126948021977,121
0.8221736347560717,129
0.978704498150436,137
1.1441350384420914,145
0.8764439138767681,153
1.0895078428919789,161
0.9794218630579428,169
1.058431334910044,177
1.16409907543847,185
1.1272773074973208,193
1.376761465079899,201
1.430646146740238,209
1.3641421103566764,217
1.2047510906382053,225
1.1729819630329565,233
1.2666336328976304,241
1.3635857060601466,249
1.4315251563792935,257
1.5480150221161626,265
1.5154989875273175,273
1.2349874692377332,281
1.3202244561809708,289
1.3499011968122416,297
1.5783444788414183,305
1.3040375612661066,313
1.4806105446570623,321
1.7275688421363329,329
1.7417169238195682,337
1.9043476043177254,345
1.7611614501512742,353
2.0155277921979016,361
1.9385430239555226,369
2.022341910259826,377
1.9789603086826684,385
2.2080487003434133,393
2.1958106166776243,401
2.1959608318274424,409
2.206489133892527,417
2.152975117422817,425
2.256608659004267,433
2.3450163640068586,441
2.3238187377704094,449
2.1925938536633285,457
2.30466532023586,465
2.482625436283048,473
2.4961921865672294,481
2.411312556335278,489
2.5544580017107164,497
2.638371871509697,505
2.5301350038279744,513
2.649357868683671,521
2.6859521183470574,529
2.764672737369903,537
2.609689304123627,545
2.6493335118044268,553
2.4421219149610343,561
2.263398426764766,569
2.283106719269529,577
2.6163605857377905,585
2.5385638546893143,593
2.718300631632374,601
2.3571517379520093,609
2.3679189523722806,617
2.5625296036493848,625
2.6973303456820363,633
2.6826060631885107,641
2.7453596594662417,649
2.910208446158992,657
2.9983029385374294,665
3.0884672480375532,673
2.7604015997706766,681
3.0376317283747754,689
3.0716778359536323,697
3.078909017552444,705
2.985910309963553,713
3.1153713259424713,721
3.1274994029149514,729
3.559387465072695,737
3.3307826024713334,745
3.4288250255897683,753
3.70482724379656,761
3.2776157221971034,769
3.3794568956652515,777
3.37439323271509,785
3.36769588628058,793
3.707752544485062,801
3.362004260467633,809
3.2776892172092515,817
3.539506120760441,825
3.534478059522389,833
3.6654970027564486,841
3.752112822674474,849
3.4024141264765007,857
3.3523735214039005,865
3.562045712440233,873
3.5249903385602006,881
3.8638560296611253,889
3.751328046993833,897
3.7418893208022226,905
3.837438457677308,913
3.862159334011148,921
3.8131067465436352,929
3.65404452580371,937
3.9648347844316145,945
4.053867786669038,953
4.266831711409586,961
4.062364558587171,969
3.809165865383547,977
3.9794913987118137,985
3.741918292453179,993
4.209030578174004,1001
3.899804945041196,1009
3.6883832330589623,1017
3.8991463197083727,1025
4.043188625233134,1033
4.404277549807805,1041
4.25730522156311,1049
4.248120139104439,1057
4.2528261487154495,1065
4.510197390173021,1073
4.211426539244227,1081
4.544316574398115,1089
4.405795102063082,1097
4.49860702588663,1105
4.463933723421675,1113
4.373420455226599,1121
4.108634997103443,1129
4.267196014702675,1137
4.532256688519882,1145
4.286456558422711,1153
4.383573451473327,1161
4.395994792066897,1169
4.276373945252367,1177
4.787682046898211,1185
4.803304410524027,1193
4.91047231382525,1201
4.805279962731507,1209
5.196096030236291,1217
5.036656868773403,1225
4.52834464530644,1233
4.956159718869179,1241
5.036587778017621,1249
5.269271335924464,1257
5.131781033944703,1265
5.2270029909984865,1273
4.793731181361764,1281
5.074047327076802,1289
5.181123179961498,1297
4.625502002292027,1305
5.154083458171309,1313
5.313920003235685,1321
4.7949515789717765,1329
5.171249576597198,1337
5.533021360718995,1345
5.434226308674545,1353
5.5765442720492775,1361
4.898038887099763,1369
4.5554054074629295,1377
4.949426936710084,1385
5.288457694886737,1393
5.2662597694821764,1401
5.140714596395736,1409
5.275566766047807,1417
4.953897669723177,1425
5.362771913557336,1433
5.467762991820337,1441
5.7765386223589275,1449
5.362585792138878,1457
4.67944325993767,1465
4.8433085836573815,1473
5.180333248104654,1481
5.3047812379484665,1489
4.601036674380097,1497
5.183986484234815,1505
5.429428302180035,1513
5.49814310421603,1521
5.512168695593635,1529
5.423882730882763,1537
5.728241867938991,1545
5.8020148918976036,1553
5.881846045945655,1561
6.193192467600202,1569
6.083901864590609,1577
5.8035590455842145,1585
6.05640255119488,1593
6.156155524742839,1601
6.1953178741854575,1609
5.720333439454021,1617
6.309763127091711,1625
5.658917359973985,1633
5.98986024619016,1641


==> Acrcd_custom_metric_sufalls_for_count_t_cals.csv <==
x,y
0.05598182801615781,1
0.11682452935504954,32
0.20092313847022522,63
0.41431796448218994,94
0.4568684165724822,125
0.572292236919848,156
0.39944242052491946,187
0.5829538088327617,218
0.6689091779366123,249
0.8199740427594631,280
0.7006783918050926,311
0.9117557613445351,342
0.759204868353948,373
0.9781334670083552,404
0.8336606773161421,435
0.7797124059755236,466
0.8783236172324499,497
0.9640834305503645,528
1.080594516040584,559
0.9770791039813674,590
1.0450108919071859,621
0.9571383681672566,652
1.0024323043135677,683
1.1893670840093795,714
1.0791445003944868,745
1.1168824405261841,776
1.4964119132233051,807
1.3539624673978883,838
1.2670463035949795,869
1.1878469223660517,900
1.2387703099429845,931
1.4071656951389793,962
1.3421674920023907,993
1.4980404443397115,1024
1.5637558050239508,1055
1.6141643651981539,1086
1.3809384107802172,1117
1.4936679283522003,1148
1.3632244269728409,1179
1.2861380820643449,1210
1.5094753899591036,1241
1.5875639103004826,1272
1.3764596198074441,1303
1.5644052747733987,1334
1.7195525896887,1365
1.9274114296192724,1396
1.7606348346225829,1427
2.031442669639021,1458
2.0087663307910386,1489
1.989301714419548,1520
2.2441637025973784,1551
2.2734040102205575,1582
2.3387754470964897,1613
2.2475323303908863,1644
2.4577680741797745,1675
2.216996771942779,1706
2.2742992069239096,1737
2.47870775035927,1768
2.583772174959386,1799
2.3678678522378975,1830
2.4957963135429093,1861
2.480204715897072,1892
2.493944781347744,1923
2.761973591921716,1954
2.7302197736934524,1985
2.642261507227229,2016
2.7138161612705667,2047
2.6218193145698367,2078
2.4770475359196675,2109
2.4284452343650207,2140
2.3242504195363063,2171
2.219055501593228,2202
2.4997650366230486,2233
2.633968198115223,2264
2.415184121719439,2295
2.070289892603892,2326
2.3084431697361665,2357
2.529273252316811,2388
2.4000642809559434,2419
2.582474931148081,2450
2.7711756993428227,2481
2.763492447472021,2512
2.9453122909036975,2543
2.829210989657002,2574
3.104859511094591,2605
2.9955920007095176,2636
3.0121400528125206,2667
3.129774126131228,2698
3.2716298185839725,2729
3.0658110183364906,2760
2.9973254416718844,2791
3.314387768965584,2822
3.4257283580687354,2853
3.655774964998173,2884
3.459932387054893,2915
3.2336784048020313,2946
3.410627405876732,2977
3.2601239152562664,3008
3.7257595229081093,3039
3.425797206519657,3070
3.285462726173634,3101
3.4720022513400233,3132
3.564895935575006,3163
3.4591790203264288,3194
3.6685329135872613,3225
3.08255562977864,3256
3.631662246790142,3287
3.628408643417494,3318
3.568940247128751,3349
3.9070572224771083,3380
3.7783939864844442,3411
3.8375384092786207,3442
3.749434724612845,3473
3.918453070519681,3504
3.7118471528346855,3535
3.684149317026497,3566
4.128550840417245,3597
4.278991888373037,3628
3.8954311780169304,3659
4.0981754426155845,3690
3.7676191236259085,3721
4.141312421899045,3752
3.9006748763461,3783
4.277640354861824,3814
4.19924790159725,3845
3.837515476253438,3876
4.034973844119293,3907
3.9355094068895524,3938
4.468817669143899,3969
4.176378998934129,4000
4.354942500556285,4031
4.221348561065349,4062
4.238280633061187,4093
4.597554765287381,4124
4.292838173063032,4155
4.415064820108419,4186
4.5502381071591405,4217
3.88085472379144,4248
4.277818391303279,4279
4.140861156232077,4310
4.417577391849133,4341
4.676723626498348,4372
4.241306598843287,4403
4.089556027242412,4434
4.541798319644727,4465
4.435041572790232,4496
4.742938743867893,4527
4.94191723082927,4558
5.047474298849796,4589
5.171680862690058,4620
5.026117352969412,4651
4.828247082394811,4682
4.678968581479512,4713
5.042389430042831,4744
5.154034772275139,4775
5.238768789899508,4806
5.160283622128744,4837
4.859775587164279,4868
5.4144464983221425,4899
4.543527728584356,4930
4.832340808315566,4961
5.019083582368915,4992
5.139115117462119,5023
5.004731052732928,5054
5.378033935513113,5085
5.444604767156847,5116
5.511014762337556,5147
5.056128978070333,5178
5.096708433376595,5209
4.887517533483998,5240
5.126312775141253,5271
5.475091175175397,5302
5.27979839036575,5333
5.368736982036539,5364
5.084674675694698,5395
5.449705426118501,5426
5.300333321176213,5457
5.629465497373246,5488
5.73522291818221,5519
5.176169562465695,5550
5.331325340256758,5581
5.082615362688134,5612
4.84612021804356,5643
4.9873777901301,5674
5.24561905012694,5705
5.107043000791212,5736
5.349050129939453,5767
5.000854138772,5798
5.176777833916503,5829
5.556660210830248,5860
5.056101218135001,5891
5.516124831470673,5922
5.547639495694772,5953
5.476413499104052,5984
5.8376929031138305,6015
5.921340344866868,6046
6.230314787270223,6077
6.110302328609257,6108
6.043645659130034,6139
6.154940161505277,6170
6.457048445178729,6201
5.886444915350988,6232
6.257472069600499,6263
6.06411006710561,6294
5.8573524506215175,6325


==> custom_metric_USTM.csv <==
x,y
0.015914234151554633,1
0.02919646245708786,63
0.13707390941987455,133
0.22099565177088312,197
0.30542109156677183,265
0.3691171682388534,329
0.41395249861355343,393
0.4392955233968122,461
0.4707788561336814,523
0.5248797087651191,587
0.5934241031606835,651
0.642247113728314,715
0.6627959533250328,783
0.6746589747305886,843
0.6978325426472961,907
0.7395811307621212,973
0.8094221247186939,1035
0.8853818360783253,1097
0.9701523815821946,1165
1.016914887669238,1227
1.020632321673422,1291
1.0343750905428586,1355
1.1137394478385543,1421
1.2473650603818494,1483
1.3721079183333749,1547
1.4141606712079302,1613
1.4094456196487897,1673
1.4312319736270318,1739
1.5041304218258569,1805
1.6001539386176724,1867
1.6541699185802765,1929
1.699784498115503,1993
1.7384326591574526,2059
1.8184665599767977,2121
1.9140928985892325,2187
2.0599089009617386,2251
2.1976593310232713,2315
2.2098101836248563,2377
2.1891234637887558,2443
2.2398695794181123,2509
2.4201480290217035,2569
2.6910506576534265,2635
2.8216960677311542,2697
2.819417822538307,2763
2.8421828280253494,2827
2.8998000774645964,2891
2.9712106422915587,2957
3.0300471121172743,3017
3.1206761210799048,3085
3.2665501736321163,3147
3.4076895055544423,3209
3.534027999603754,3275
3.6424750123923193,3337
3.7403401126366425,3401
3.878775101827163,3465
4.164568458054368,3531
4.5175063195532505,3595
4.567466838335644,3655
4.428810519321055,3723
4.409068260231927,3787
4.5338139312837,3853
4.878966434442022,3917
5.224355325094621,3977
5.336197529696711,4041
5.251621308961234,4107
5.172320173268403,4171
5.246922038391697,4233
5.6477012488381995,4297
6.150800481754818,4363
6.553113921466752,4425
6.3109456919965545,4489
5.963670346774412,4557
6.167090454255134,4623
6.728117976795221,4685
7.201144367095334,4745
6.931347153011974,4809
6.690336448568484,4875
6.857910669846565,4939
7.682322180332846,5001
8.358840710416262,5067
8.210409312845249,5131
7.71220561347629,5195
7.737112384291188,5257
8.313176718371828,5319
8.57659708558586,5387
8.696495518741123,5449
8.936877575569858,5513
9.256417778302126,5577
9.509542865208378,5645
10.21521018345836,5703
11.023301942020634,5769
11.185816920506825,5833
11.369884023632661,5899
11.922165934159871,5961
12.320272134664776,6029
11.505874783418182,6087
10.780666364652653,6153
10.779211931941202,6219
11.376363886343782,6277
11.965938176545018,6345
12.251530672913667,6411
12.862419788903514,6473
13.244228048098295,6539
13.728690873919465,6603
14.067947925881052,6665
14.417874906865322,6727
15.732173848006989,6791
16.572816111038577,6857
15.2077502744154,6921
14.429276293147836,6983
15.456414951159934,7051
16.29343570372585,7113
16.89688585344684,7179
15.90765846408572,7241
15.23704861523742,7303
16.836038951363857,7367
16.904159301868418,7431
18.122065049947473,7497
18.7785034738807,7561
19.465926786985026,7625
18.596406634064042,7691
17.93566186716859,7753
18.43860677772224,7815
19.1745737000594,7881
19.973884644421656,7945
18.816342892075305,8009
19.467670000643785,8075
21.130945911890937,8135
23.119201662489534,8197
21.254918873569217,8265
21.553421134452186,8327
21.210407245601658,8391
21.22957159284167,8459
20.617871121416172,8521
22.451466199424527,8589
25.220484106721464,8647
24.31800576842764,8715
24.182904068316734,8777
24.969083838933663,8837
23.07303478109828,8905
26.21089908521871,8967
26.412350673391995,9031
27.119871644848587,9095
28.94804476392844,9159
28.01021917456531,9223
28.736423799164378,9293
29.70470816223149,9351
29.910482371487415,9415
29.549564609772542,9483
32.49945686348619,9543
30.995068720776413,9607
30.566069506866512,9677
29.446202176576325,9735
27.459128018483742,9803
32.97165128841377,9867
32.238202464233794,9931
33.65395939125519,9993
34.89894357862334,10055
34.958308068864994,10117
34.90724477039591,10181
36.4939141156117,10247
36.73171388095979,10311
38.29552913087003,10377
36.58551858125505,10441
32.59407834511942,10507
34.9080347877997,10571
38.995639290484895,10637
38.40789454905509,10699
34.65421202075102,10763
35.549085843092,10823
35.25779132788445,10889
40.5015541248496,10953
39.93371445141924,11017
39.69846946699568,11081
41.03364196303717,11145
42.94433508286475,11209
37.32596392361137,11269
41.75469878720303,11331
44.176961735997914,11397
46.04368566113883,11461
48.17507643003049,11527
40.22733965988518,11587
44.61879196893709,11651
43.8535810984019,11719
44.55272564380848,11787
41.034093307435576,11847
43.075233073135976,11911
50.71409663199977,11979
49.50186094935325,12041
43.54818367456875,12101
49.63679352392844,12171
41.12145079309863,12235
41.672168176227416,12299
54.46274412037456,12359
39.70761901680058,12421
47.33172603734759,12487
51.10025006939854,12549
40.292999278956906,12613
44.52176428324115,12677
40.57740400266013,12741
39.86991804150821,12809
41.15863280069049,12867
49.14197115018622,12933
49.252069980138465,12999
41.010110174644744,13069
45.393504130197186,13131


==> custom_metric_USTM_sinkhorn_sinkhorn_calls.csv <==
x,y
0.019139826554530472,10
4.79312352667985,190
5.561084766334338,210
6.0143188133264,230
6.761663276159992,250
7.720658976198336,270
8.910583539448442,310
12.007345393637992,350
15.203342255847112,410
18.41210560430038,430
27.03588369515442,470
30.55865452658152,510
41.89012788340238,550
43.70804562362621,570
60.65631021539276,630
70.20243194590428,650
77.41962311028064,690
84.17862520945006,730
88.24583828081019,770
105.69828331868196,810


==> custom_metric_USTM_sinkhorn_t_calls.csv <==
x,y
0.019139826554530472,1
4.79312352667985,19
5.561084766334338,21
6.0143188133264,23
6.761663276159992,25
7.720658976198336,27
8.910583539448442,31
12.007345393637992,35
15.203342255847112,41
18.41210560430038,43
27.03588369515442,47
30.55865452658152,51
41.89012788340238,55
43.70804562362621,57
60.65631021539276,63
70.20243194590428,65
77.41962311028064,69
84.17862520945006,73
88.24583828081019,77
105.69828331868196,81


==> custom_metric_sufalls_USTM.csv <==
x,y
0.042136859302939665,1
0.5628717649237458,31
1.4927431828630184,71
1.9756250482163324,107
2.4801870178787273,137
2.907586599023067,171
3.1982930743915547,205
3.326261988547867,237
3.385580928057564,269
3.460326906105492,299
3.5776533301093583,333
3.748272946552633,363
3.9315340591706236,395
4.063095123573505,429
4.200252456576889,461
4.341205008722614,491
4.506666711673403,525
4.781507548619802,555
5.154146471172748,587
5.484795296885952,619
5.878629984944434,653
6.194137162360065,685
6.457274530723781,717
6.722600200699059,749
6.980320177989027,781
7.136282387169818,811
7.394386795382081,843
7.724353527630363,875
8.15074838705763,909
8.551326390611816,943
9.015341326455212,971
9.413701193733884,1003
9.66692971948867,1037
9.899976778739731,1069
10.174009839426652,1101
10.611130063495896,1131
10.877238303715233,1165
11.242609939630118,1197
11.580502039390721,1227
12.139234488271827,1261
12.750457097319389,1293
13.355953655818878,1323
13.985679613937382,1357
14.253478934950332,1389
14.311662549601948,1419
14.213461446652564,1453
14.23457370815423,1483
14.273889997263787,1515
14.188616038542706,1547
14.25000625710955,1581
14.567849566879106,1613
14.97027985694623,1645
15.3848185775332,1677
15.989244207465516,1709
16.64349112055494,1741
17.156395111837053,1771
17.949917687484646,1805
18.881071745532047,1835
20.452586909044204,1867
21.496342882478434,1901
22.606453633029716,1931
23.748438169668553,1965
25.205226710223766,1995
26.367700819201964,2029
27.008275225504836,2059
26.57631639965056,2093
25.76773854787733,2123
24.69113836248288,2157
23.61674647815979,2187
22.756694677487605,2221
22.694133529903276,2251
22.514775504106844,2287
22.585920708882632,2315
22.910969903844563,2347
23.349955867459766,2379
24.0954545058428,2413
25.226137659014295,2445
26.76108147338665,2475
27.94138255341813,2511
29.082304081816773,2541
30.52082554135395,2573
32.48779968120091,2603
33.773522296999914,2637
34.74320508381547,2669
35.1235489489882,2703
36.22104724971217,2731
37.80745240322146,2765
38.17270604242668,2797
39.692231776341735,2827
39.36343115784908,2859
38.89924781516536,2893
37.93795889250727,2925
36.554004242457616,2957
34.89392589686355,2989
33.94620209190452,3021
33.359009633355484,3053
33.209847136310316,3085
32.82168923763157,3117
33.04852963745045,3147
34.51341037069423,3179
36.85876367850411,3211
39.75471519179627,3243
43.206559813288536,3277
46.50106699110273,3309
51.25537593948591,3341
55.514409754623195,3371
58.890991644297095,3405
59.36662611116271,3437
58.4528665403655,3469
54.89565189470393,3499
50.67156341956553,3533
46.862018841807284,3565
44.367439214335626,3597
44.11329267063891,3631
43.94624222464258,3661
44.918285610939755,3693
46.1794661317433,3725
49.49309200766671,3755
52.08465537905124,3791
55.7296901548971,3821
58.35079661944937,3851
60.58023145498183,3883
59.746907189191916,3915
58.20815954815953,3949
55.98820524213731,3981
52.17205357064613,4013
48.789726854204716,4043
48.09843573608094,4075
47.49412064528616,4107
48.110274813249,4141
49.88371315992568,4173
53.42927020501103,4205
56.32444504168586,4237
60.66814776947649,4267
66.609082108083,4301
73.05994721202858,4331
79.98524078962313,4365
91.57254251228473,4397
101.02131422537262,4429
101.50312928157786,4461
83.51401139629729,4491
75.49379155312437,4523
70.49345125514239,4557
65.57198621455433,4589
62.83743588149184,4621
60.598310193207,4653
58.32549251960178,4685
56.6849106999579,4717
55.47078963867773,4747
56.31535684799445,4779
59.62828356657055,4811
63.155203403076364,4843
67.5706327597337,4877
71.40272375952385,4911
75.52564607537605,4941
79.20199884521598,4973
85.62704219003263,5007
92.91277441796281,5035
93.72876214523795,5069
87.55080205775637,5099
84.08837518856384,5131
87.14481205222908,5165
86.76707495333261,5199
84.83294979454215,5229
80.9155854982635,5261
77.54258998613082,5293
76.02064095918823,5323
72.54455339510304,5355
68.21440598643221,5387
68.85525543388484,5419
70.64594126765093,5453
77.09900913948161,5485
79.97878735081727,5517
80.85968381305781,5549
80.75043217645452,5579
83.63554030156621,5611
90.74716185316305,5643
100.41058944744255,5677
105.81738608513413,5707
109.46352259078023,5741
102.25785279695155,5773
103.818243130706,5803
104.85918026304937,5837
109.84156068359714,5869
111.54323433471387,5901
105.6262688874446,5933
98.91017075136605,5965
98.54926565712871,5997
97.65169848763215,6027
95.74441719455048,6061
97.18149986294218,6091
97.6602461717834,6127
99.98743721066604,6157
96.70771255469288,6187
97.23143162168618,6221
102.21731341101035,6253
107.14222531675935,6285
113.69998063020529,6315
114.51462738406268,6345
112.60100197101765,6383
105.49826652332318,6413
98.79544413950747,6445
103.80123978589138,6479
104.99484417186122,6509
103.25070646181055,6541
103.7379482812686,6571
101.39993604326116,6603
100.53177180156007,6635
102.96803409907035,6667
111.27024490335863,6701
106.8216031881638,6731
124.72610968849406,6763
125.08331157677573,6795
125.48155937271866,6829


==> custom_metric_sufalls_USTM_sinkhorn_external.csv <==
x,y
1,51.63221712410945
9,15.784483045929786
11,13.724628444947312
13,6.699718960610494
15,2.499154314283403
21,1.5929336064913138
25,1.1417529554912178
27,0.6469738156182374
31,0.4167326015358888
39,0.3368506978712253
41,0.2519863055139741
43,0.1667241439177118
49,0.1351325956822001
55,0.11333269190020982
59,0.09859657782515674
61,0.08076623360451476
65,0.06910306711540253
69,0.05933302165800413
73,0.05198914004070172
77,0.045271293045889366
81,0.04115288330201882
85,0.038500720981200234
89,0.03687691762035827
93,0.03335141379989303
97,0.031329969757852336
103,0.02981128932425198
105,0.02637463395540807
109,0.024564572866528737
115,0.02288314449191401
119,0.022201966290733007
123,0.022104502570668063
127,0.019912927603437058
129,0.020310654718707227
133,0.02144849496194194
137,0.020396084182272848
141,0.019553774370675552
145,0.018516321090329396
149,0.018476227482941966
153,0.01858024492408739
157,0.01653744370081405
161,0.015426957205754344
165,0.015558036356702706
169,0.015305510437514908
173,0.014833241592839538
177,0.016305012328800994
181,0.01849825588531811
185,0.01794873578515301
189,0.01728230917033428
191,0.015191760626745791
197,0.01278320070787436
203,0.012462896671915748
205,0.013364677735749796
209,0.014759346696322099
213,0.015155108174592553
217,0.015930395301756817
221,0.015955087326612535
225,0.013845104420431286
229,0.012247736047625407
233,0.011155880910092694
239,0.011584869386569357
241,0.011397195499712824
245,0.01228218904901257
249,0.009915730741572313


==> custom_metric_sufalls_USTM_sinkhorn_internal.csv <==
x,y
10,51.63221712410945
90,15.784483045929786
110,13.724628444947312
130,6.699718960610494
150,2.499154314283403
210,1.5929336064913138
250,1.1417529554912178
270,0.6469738156182374
310,0.4167326015358888
390,0.3368506978712253
410,0.2519863055139741
430,0.1667241439177118
490,0.1351325956822001
550,0.11333269190020982
590,0.09859657782515674
610,0.08076623360451476
650,0.06910306711540253
690,0.05933302165800413
730,0.05198914004070172
770,0.045271293045889366
810,0.04115288330201882
850,0.038500720981200234
890,0.03687691762035827
930,0.03335141379989303
970,0.031329969757852336
1030,0.02981128932425198
1050,0.02637463395540807
1090,0.024564572866528737
1150,0.02288314449191401
1190,0.022201966290733007
1230,0.022104502570668063
1270,0.019912927603437058
1290,0.020310654718707227
1330,0.02144849496194194
1370,0.020396084182272848
1410,0.019553774370675552
1450,0.018516321090329396
1490,0.018476227482941966
1530,0.01858024492408739
1570,0.01653744370081405
1610,0.015426957205754344
1650,0.015558036356702706
1690,0.015305510437514908
1730,0.014833241592839538
1770,0.016305012328800994
1810,0.01849825588531811
1850,0.01794873578515301
1890,0.01728230917033428
1910,0.015191760626745791
1970,0.01278320070787436
2030,0.012462896671915748
2050,0.013364677735749796
2090,0.014759346696322099
2130,0.015155108174592553
2170,0.015930395301756817
2210,0.015955087326612535
2250,0.013845104420431286
2290,0.012247736047625407
2330,0.011155880910092694
2390,0.011584869386569357
2410,0.011397195499712824
2450,0.01228218904901257
2490,0.009915730741572313


==> custom_metric_sufalls_USTM_sinkhorn_sinkhorn_calls.csv <==
x,y
0.019367752455725053,10
0.06335335766715919,90
0.07286171746005608,110
0.149259992229417,130
0.40013535550194135,150
0.6277725549419834,210
0.8758462110306242,250
1.545657607556214,270
2.399620275242326,310
2.968674271181977,390
3.968469627586743,410
5.997931532301399,430
7.400139063055989,490
8.823579350612324,550
10.142339846453087,590
12.381411827332022,610
14.47113770406159,650
16.85402111768394,690
19.234786326858092,730
22.0890531884377,770
24.299633944505253,810
25.97353957314972,850
27.117233883125312,890
29.98373640169963,930
31.91831998973975,970
33.54433916370344,1030
37.91521814826749,1050
40.709032696537655,1090
43.70028779713208,1150
45.04105568421636,1190
45.239651822202354,1230
50.218632835655754,1270
49.23524198749463,1290
46.623317942559275,1330
49.02901905401748,1370
51.1410217302948,1410
54.00640846103466,1450
54.12360293372888,1490
53.82060376952309,1530
60.46883775336906,1570
64.82159681022478,1610
64.27546363003455,1650
65.33594577472752,1690
67.41614728925677,1730
61.3308337236649,1770
54.05915055990174,1810
55.71423034859027,1850
57.86263803893387,1890
65.82515513306957,1910
78.22766949000552,1970
80.23816824650636,2030
74.82410124451064,2050
67.75367640419961,2090
65.98435250211503,2130
62.773081336513926,2170
62.675933984518814,2210
72.22769649351979,2250
81.64774257964844,2290
89.63881992459267,2330
86.31948851830182,2390
87.74088327476677,2410
81.4187109487942,2450
100.84985424295945,2490


==> custom_metric_sufalls_USTM_sinkhorn_t_calls.csv <==
x,y
0.019367752455725053,1
0.06335335766715919,9
0.07286171746005608,11
0.149259992229417,13
0.40013535550194135,15
0.6277725549419834,21
0.8758462110306242,25
1.545657607556214,27
2.399620275242326,31
2.968674271181977,39
3.968469627586743,41
5.997931532301399,43
7.400139063055989,49
8.823579350612324,55
10.142339846453087,59
12.381411827332022,61
14.47113770406159,65
16.85402111768394,69
19.234786326858092,73
22.0890531884377,77
24.299633944505253,81
25.97353957314972,85
27.117233883125312,89
29.98373640169963,93
31.91831998973975,97
33.54433916370344,103
37.91521814826749,105
40.709032696537655,109
43.70028779713208,115
45.04105568421636,119
45.239651822202354,123
50.218632835655754,127
49.23524198749463,129
46.623317942559275,133
49.02901905401748,137
51.1410217302948,141
54.00640846103466,145
54.12360293372888,149
53.82060376952309,153
60.46883775336906,157
64.82159681022478,161
64.27546363003455,165
65.33594577472752,169
67.41614728925677,173
61.3308337236649,177
54.05915055990174,181
55.71423034859027,185
57.86263803893387,189
65.82515513306957,191
78.22766949000552,197
80.23816824650636,203
74.82410124451064,205
67.75367640419961,209
65.98435250211503,213
62.773081336513926,217
62.675933984518814,221
72.22769649351979,225
81.64774257964844,229
89.63881992459267,233
86.31948851830182,239
87.74088327476677,241
81.4187109487942,245
100.84985424295945,249


==> plot_ustm.csv <==
x,a,b 
7,11.419777924650958,0.15320906764482708
9,7.5912510669164135,0.14175128131740655
11,2.8667837105714185,0.11490865361825289
13,0.3707378808617108,0.06520934070593506
19,0.3305833977108392,0.050474243045962285
23,0.6319857725614142,0.03889677931464389
27,0.7782893335339764,0.030300786205881444
31,0.8346480346112131,0.02353235758980934
35,0.8237628814513016,0.01811467215093706
39,0.787714476199298,0.013957623667182603
45,0.7559552298100414,0.011785058180996174
47,0.6986789185642124,0.00913336490267409
51,0.6434474568804092,0.0070392207802666236
57,0.6056732807194507,0.006037215626831481
61,0.5640140157890912,0.005150529723668266
63,0.5088391693494856,0.004142436060818187
67,0.459591423244035,0.003640063007605777
73,0.42673422997193455,0.0032996907743723645
77,0.3980812314200364,0.0030692875658420325
81,0.36981945567251273,0.002981591253718111
85,0.34326052414697017,0.002959366790815746
89,0.31982042416846923,0.002930618421574683
93,0.296434705181035,0.0027657809623319964
97,0.27584277997080164,0.0026830250705433857
99,0.24775831503906431,0.002696715837467807
105,0.23073224360265243,0.002564717285594136
109,0.21652368135220001,0.002409653978447212
113,0.20170070834966936,0.002328993826873823
117,0.18956819634831845,0.0022236244524843473
119,0.17314648365740481,0.0020208029957933167
125,0.1624912704675836,0.00198567087793625
129,0.15220829992701823,0.001934396253562248
133,0.14327793575114356,0.001851750129367941
135,0.13374893848045843,0.001571097174719335
141,0.1275075412955431,0.001505986861476007
145,0.12067763823316824,0.0014773057717599705
149,0.11586696654314466,0.0014295316238871472
153,0.1100189119462911,0.0015146266273528117
157,0.10383354646856446,0.0014081845226411264
161,0.10077899628702625,0.0012816587571149647
165,0.09772258795629085,0.0012361564535443381
169,0.09402667887540872,0.0012694229564436735
173,0.08979065269848263,0.001257811858695652
175,0.08580878805376102,0.0010687204606837496
181,0.08126419078794811,0.0010863519067942859
185,0.07862447992205546,0.001117147944718323
187,0.07580182551573245,0.0009668951915405971
193,0.07456913100375573,0.0009054185713199092
197,0.0713726720152934,0.0008697335927033349
201,0.07008814493219973,0.0008862618348147389
205,0.06751744599565512,0.0009530509014067051
209,0.0664023681823025,0.0010300999132082152
211,0.06053341708871329,0.0009197540983077953
215,0.05809730990534945,0.000747844771418396
219,0.05487305853303326,0.0008161904285019919
225,0.05312407296840149,0.0008563835455596425
227,0.05152037865389758,0.0009193206247314037
233,0.05081985854942417,0.0012438722925206295
237,0.05066310788338768,0.001275063842884113
241,0.04941374799093978,0.0010593166344798496
247,0.04840194552853205,0.0008216775732752231
249,0.04651677519692754,0.0006615146590412057
253,0.04466545291975166,0.0007924472806200112
257,0.04330683827298998,0.0008698794754267351
261,0.042262623490472606,0.0008775661199484063
265,0.04148219415007759,0.0009459853374686248
269,0.040686880802404346,0.000831210354227876
273,0.03909953833483826,0.0007824956714801004
277,0.038670078765555616,0.0007732227435200985
281,0.037576985350277425,0.0007288107169257657
285,0.0361580196550122,0.0006807805611673324
289,0.03554361787964666,0.0006899299033944516
293,0.03301756231821429,0.0006079780580414215
295,0.03171428987579361,0.0008950963510919438
301,0.03012501744569107,0.0008775858833449339
305,0.028952795540909904,0.0007232784147196171
309,0.029190475046789288,0.000700980406974601
311,0.02910500493313606,0.000473434145840419
317,0.0288574167147857,0.0005491437303536529
321,0.027443246701537305,0.0006134065689786004
325,0.024724478973297437,0.0005722240221673198
327,0.025059396618239305,0.0005070605546934749
333,0.024676325073976102,0.0006807416078539914
337,0.02279516317513952,0.0005825995830085502
341,0.022829225591102897,0.0005225362497659619
345,0.022462366713462245,0.0005393462881713683
347,0.020584229801677623,0.00067252516343265
355,0.020474928351788435,0.0007733590636693154
359,0.020814378957197732,0.0007536358419857257
361,0.020103540376801732,0.0007635218870990408
365,0.019514423609322762,0.0006066402681277835
367,0.017385602317666837,0.0007261568092317266
371,0.016659702314875346,0.0006700382699508086
377,0.017332232237578182,0.000648793355150202
379,0.01501365023964496,0.000720857715626698
385,0.014598111042303685,0.0006452328181380714
389,0.01449529557896767,0.0005450493772586549
393,0.015772030318643715,0.0005043404071831212
397,0.015155848395934868,0.0005804288268873488
401,0.015274175645544119,0.000559506715507246
403,0.012454136064022236,0.0006343895723588224
407,0.013918793867539136,0.0004626618470942823
413,0.014668090817899326,0.0007810692352078067
417,0.014564219628383057,0.0005737077550888615
419,0.011727480726008821,0.0006005597429794798
423,0.012311956941225333,0.0006866399237960667
429,0.011721463932616416,0.0007346488999589545
433,0.010877055982845718,0.0007232458097511124
435,0.010406261824407181,0.0007136237177865167
439,0.011528090699442828,0.000774678545787899
445,0.011713536252891288,0.0008589266943164231
449,0.0113840805042571,0.0008845940568952172
453,0.010282895925257662,0.0006263780216280658
455,0.01029072046429036,0.0006917708524908936
461,0.0093926385516383,0.0007225036005385392


==> plot_ustm_sinkhorn.csv <==
k;USTM_Sinkhorn - _step;USTM_Sinkhorn - dgap;USTM_Sinkhorn - grad_la_mu
0;0;51.63219956601681;4.144299002417045e-7
40;1;15.784482374751668;1.584205561130278e-8
50;2;13.72462701925857;3.3651038035574504e-8
60;3;6.69971760401166;3.202028437702204e-8
70;4;2.4991514475477246;6.766458095456196e-8
100;5;1.5929334291186734;4.186589462159139e-9
120;6;1.1417525496797793;9.578511590804234e-9
130;7;0.6469709816819744;6.68904046910115e-8
150;8;0.41672413303508193;1.9988503393763504e-7
190;9;0.33684976885493967;2.1927901527242902e-8
200;10;0.25198505153964845;2.959800162530136e-8
210;11;0.16671758217060528;1.5487924875823345e-7
240;12;0.1351287071742533;9.178183490092113e-8
270;13;0.11333191753864469;1.8277531201291933e-8
290;14;0.09859219746823555;1.0339112102834931e-7
300;15;0.08075663140770928;2.2664406346701354e-7
320;16;0.0690946136090389;1.9953111476546733e-7
340;17;0.0593307537046357;5.35313093021969e-8
360;18;0.05198429972682561;1.1424764848721805e-7
380;19;0.045263892461811395;1.7467861588735315e-7
400;20;0.04115141938637379;3.4553321191416825e-8
420;21;0.038497757343293415;6.995179868243654e-8
440;22;0.03686740713278169;2.24479417946877e-7
460;23;0.033345739060699486;1.3394288577850634e-7
480;24;0.031328501164033185;3.4663741797508564e-8
510;25;0.02980921220506616;4.902698227463273e-8
520;26;0.02637177537083346;6.747218755018136e-8
540;27;0.024562575957432387;4.713375502915235e-8
570;28;0.02288304240222061;2.4096593122391822e-9
590;29;0.022201813415364313;3.608371653537749e-9
610;30;0.022101785659835116;6.412821188008836e-8
630;31;0.019909560007256744;7.948656936364402e-8
640;32;0.020307962280107006;6.355058507457804e-8
660;33;0.021446233554854643;5.337679510231307e-8
680;34;0.02039408634901463;4.7155568350101094e-8
700;35;0.019551307138520713;5.8234957314124175e-8
720;36;0.018513676411416213;6.242329620936928e-8
740;37;0.018471424711087536;1.1336153080835067e-7
760;38;0.018573861084412613;1.5068003642526647e-7
780;39;0.01653548546101291;4.622102991260057e-8
800;40;0.015425480208833164;3.4862083200902545e-8
820;41;0.015556861981878;2.771918631711253e-8
840;42;0.015303229710347921;5.383281380883446e-8
860;43;0.014831307670029048;4.5647067340954673e-8
880;44;0.016303126885738095;4.4502782630600645e-8
900;45;0.01849546839085292;6.579422243469361e-8
920;46;0.017942909882194158;1.375108578491183e-7
940;47;0.017275870763285184;1.5196800955262974e-7
950;48;0.015188368356845672;8.006895194032503e-8
980;49;0.012779976694226036;7.609753983708867e-8
1010;50;0.012462680011282146;5.113917928139061e-9
1020;51;0.013363489196024148;2.8053525507759666e-8
1040;52;0.014756474744658021;6.778769571307333e-8
1060;53;0.015154337942000495;1.8180073582615974e-8
1080;54;0.015928418266341282;4.666466947844463e-8
1100;55;0.01594589169703653;2.170477126705623e-7
1120;56;0.013837376189393069;1.824121835237604e-7
1140;57;0.012245570312721554;5.111861055807192e-8
1160;58;0.011153803560532083;4.903241989263428e-8
1190;59;0.011583026791257112;4.349143194544813e-8
1200;60;0.011393421035307938;8.909002465417794e-8
1220;61;0.012281513091785712;1.5954858635839503e-8
1240;62;0.009913229369104215;5.904078326019524e-8

==> table.csv <==
k;USTM_Sinkhorn - dgap;USTM_Sinkhorn - grad_la_mu
0;51.63219956601681;4.144299002417045e-7
40;15.784482374751668;1.584205561130278e-8
50;13.72462701925857;3.3651038035574504e-8
60;6.69971760401166;3.202028437702204e-8
70;2.4991514475477246;6.766458095456196e-8
100;1.5929334291186734;4.186589462159139e-9
120;1.1417525496797793;9.578511590804234e-9
130;0.6469709816819744;6.68904046910115e-8
150;0.41672413303508193;1.9988503393763504e-7
190;0.33684976885493967;2.1927901527242902e-8
200;0.25198505153964845;2.959800162530136e-8
210;0.16671758217060528;1.5487924875823345e-7
240;0.1351287071742533;9.178183490092113e-8
270;0.11333191753864469;1.8277531201291933e-8
290;0.09859219746823555;1.0339112102834931e-7
300;0.08075663140770928;2.2664406346701354e-7
320;0.0690946136090389;1.9953111476546733e-7
340;0.0593307537046357;5.35313093021969e-8
360;0.05198429972682561;1.1424764848721805e-7
380;0.045263892461811395;1.7467861588735315e-7
400;0.04115141938637379;3.4553321191416825e-8
420;0.038497757343293415;6.995179868243654e-8
440;0.03686740713278169;2.24479417946877e-7
460;0.033345739060699486;1.3394288577850634e-7
480;0.031328501164033185;3.4663741797508564e-8
510;0.02980921220506616;4.902698227463273e-8
520;0.02637177537083346;6.747218755018136e-8
540;0.024562575957432387;4.713375502915235e-8
570;0.02288304240222061;2.4096593122391822e-9
590;0.022201813415364313;3.608371653537749e-9
610;0.022101785659835116;6.412821188008836e-8
630;0.019909560007256744;7.948656936364402e-8
640;0.020307962280107006;6.355058507457804e-8
660;0.021446233554854643;5.337679510231307e-8
680;0.02039408634901463;4.7155568350101094e-8
700;0.019551307138520713;5.8234957314124175e-8
720;0.018513676411416213;6.242329620936928e-8
740;0.018471424711087536;1.1336153080835067e-7
760;0.018573861084412613;1.5068003642526647e-7
780;0.01653548546101291;4.622102991260057e-8
800;0.015425480208833164;3.4862083200902545e-8
820;0.015556861981878;2.771918631711253e-8
840;0.015303229710347921;5.383281380883446e-8
860;0.014831307670029048;4.5647067340954673e-8
880;0.016303126885738095;4.4502782630600645e-8
900;0.01849546839085292;6.579422243469361e-8
920;0.017942909882194158;1.375108578491183e-7
940;0.017275870763285184;1.5196800955262974e-7
950;0.015188368356845672;8.006895194032503e-8
980;0.012779976694226036;7.609753983708867e-8
1010;0.012462680011282146;5.113917928139061e-9
1020;0.013363489196024148;2.8053525507759666e-8
1040;0.014756474744658021;6.778769571307333e-8
1060;0.015154337942000495;1.8180073582615974e-8
1080;0.015928418266341282;4.666466947844463e-8
1100;0.01594589169703653;2.170477126705623e-7
1120;0.013837376189393069;1.824121835237604e-7
1140;0.012245570312721554;5.111861055807192e-8
1160;0.011153803560532083;4.903241989263428e-8
1190;0.011583026791257112;4.349143194544813e-8
1200;0.011393421035307938;8.909002465417794e-8
1220;0.012281513091785712;1.5954858635839503e-8
1240;0.009913229369104215;5.904078326019524e-8

==> test_problem_first_oracle.csv <==
x,y
3.2399967,0
5.4121046,19
5.7417145,38
6.433143,57
7.3798475,76
8.733152,95
9.7277565,114
9.898076,133
12.475056,152
12.794597,171
14.44281,190
14.01854,209
14.111268,228
20.849705,247
24.432558,266
20.227297,285
25.357697,304
29.784924,323
33.267357,342
37.380566,361
41.224255,380
55.957554,399
54.446693,418
54.13762,437
49.144188,456
63.20686,475
73.14796,494
83.04348,513
79.362206,532
90.09577,551
98.19834,570
109.37086,589
107.2679,608
117.47513,627
124.37646,646
113.1571,665
121.62283,684
152.91435,703
130.88298,722
126.44011,741
92.98082,760
140.10951,779
226.23306,798
212.6592,817
185.22205,836
154.61194,855
136.67021,874
126.62053,893
185.88318,912
174.55618,931
170.01917,950
224.08221,969
246.90698,988
241.06908,1007
237.36708,1026
228.15013,1045
187.21619,1064
189.31068,1083
184.29266,1102
192.88263,1121
197.79536,1140
214.24687,1159
233.11984,1178
219.99261,1197
235.76512,1216
243.57268,1235
269.25668,1254
281.96097,1273
294.45865,1292
300.27655,1311
299.74506,1330
285.58212,1349
270.8473,1368
279.6344,1387
273.35306,1406
270.8273,1425
286.66797,1444
300.36023,1463
314.46375,1482
322.7048,1501
327.65186,1520
341.27844,1539
352.2832,1558
362.15378,1577
380.8549,1596
382.35855,1615
370.17612,1634
351.15482,1653
331.62512,1672
360.11395,1691
408.2863,1710
401.90134,1729
455.40982,1748
468.02054,1767
474.22742,1786
485.49005,1805
498.48734,1824
512.4418,1843
526.8462,1862
530.8161,1881
564.8052,1900
538.003,1919
603.2457,1938
632.0584,1957
660.2418,1976
684.7848,1995
704.291,2014
717.9581,2033
667.2114,2052
595.7497,2071
634.09753,2090
729.76953,2109
794.8702,2128
867.488,2147
902.017,2166
887.03345,2185
852.9255,2204
945.07996,2223
933.41754,2242
995.17444,2261
1041.0498,2280
1084.0682,2299
1102.8105,2318
1117.0603,2337
1163.4829,2356
1167.8486,2375
1153.8392,2394
1122.3699,2413
1153.7828,2432
1190.1699,2451
1196.6152,2470
1207.5636,2489
1217.456,2508
1223.3728,2527
1221.1683,2546
1223.321,2565
1228.84,2584
1233.3506,2603
1237.1897,2622
1235.4664,2641
1220.6375,2660
1228.289,2679
1236.0481,2698
1246.7805,2717
1256.9072,2736
1280.8201,2755
1277.423,2774
1290.6233,2793
1286.1069,2812
1279.623,2831
1299.5853,2850
1318.6313,2869
1316.8075,2888
1314.7523,2907
1336.9156,2926
1358.2009,2945
1357.3796,2964
1355.8665,2983
1353.7417,3002
1377.6938,3021
1442.0791,3040
1448.58,3059
1477.9877,3078
1508.9362,3097
1543.0009,3116
1638.6821,3135
1719.5538,3154
1783.964,3173
1891.4037,3192
1948.7705,3211
2026.0685,3230
2118.7048,3249
2210.1975,3268
2291.4294,3287
2372.2205,3306
2478.5332,3325
2586.4568,3344
2502.7595,3363
2324.0417,3382
2161.3337,3401
2449.213,3420
2602.254,3439
2521.1348,3458
2423.6472,3477
2340.1208,3496
2300.3887,3515
2315.4465,3534
2694.1162,3553
2732.7498,3572
2971.7815,3591
3102.2524,3610
3134.285,3629
3078.1133,3648
3008.9775,3667
2995.6204,3686
3009.5222,3705
3058.3735,3724
3298.5105,3743
3190.9678,3762
3310.2913,3781
3275.247,3800
3718.8726,3819
3828.5076,3838
3913.681,3857
3953.2495,3876
3921.447,3895
3680.325,3914
3644.1067,3933
3611.6487,3952
3431.8362,3971
3365.1697,3990
3193.2302,4009
2990.1592,4028
3084.803,4047
3045.8135,4066
2989.3188,4085
2961.6047,4104
2948.2336,4123
2939.9702,4142
2955.3325,4161
2953.2974,4180
2982.5317,4199
2994.755,4218
3043.3066,4237
3092.5042,4256
3165.5322,4275
3274.8467,4294
3422.4832,4313
3478.7256,4332
3583.0667,4351
3525.5723,4370
3377.7068,4389
3553.1758,4408
3389.6626,4427
3580.124,4446
3758.8513,4465
3653.1582,4484
3531.1392,4503
3841.524,4522
4591.2637,4541
4852.7173,4560
4882.3647,4579
5127.292,4598
5109.2227,4617
5434.395,4636
5743.411,4655
6101.977,4674
6508.461,4693
6879.4077,4712
7296.355,4731
7363.1533,4750
7321.5625,4769
7122.761,4788
7983.307,4807
7643.4014,4826
7230.4834,4845
6919.719,4864
8242.417,4883
7904.4937,4902
7743.14,4921
9815.799,4940
10426.811,4959
10491.414,4978
10079.566,4997
10423.805,5016
11302.374,5035
10867.708,5054
8374.19,5073
9995.698,5092
9131.196,5111
9086.846,5130
9013.034,5149
8768.988,5168
9234.225,5187
8734.27,5206
8281.614,5225
8195.992,5244
7941.96,5263
7887.6763,5282
7597.2144,5301
7456.8228,5320
7430.7676,5339
7645.8994,5358
7740.2627,5377
7807.8335,5396
7793.779,5415
7459.262,5434
7493.386,5453
7311.1016,5472
7117.749,5491
6987.6206,5510
6879.173,5529
6834.9663,5548
6839.7837,5567
6827.6865,5586
6808.3853,5605
6875.2,5624
6922.7163,5643
6951.9463,5662
6981.839,5681
7096.7925,5700
7180.8545,5719
7344.874,5738
7323.1455,5757
7514.6133,5776
7605.419,5795
7692.268,5814
7741.804,5833
7776.6416,5852
7816.145,5871
8169.8413,5890
8386.443,5909
8636.896,5928
8880.543,5947
9181.678,5966
9547.614,5985
9763.872,6004
9660.175,6023
10365.801,6042
10268.207,6061
11100.204,6080
11380.835,6099
11103.198,6118
10420.294,6137
11104.341,6156
11526.563,6175
11962.001,6194
11480.127,6213
11018.386,6232
12421.322,6251
12887.695,6270
12818.074,6289
12635.043,6308
12464.71,6327
13344.349,6346
13439.895,6365
13489.431,6384
13161.769,6403
12884.6875,6422
13345.378,6441
13522.212,6460
13685.31,6479
13646.905,6498
13690.033,6517
13635.682,6536
13483.651,6555
13159.202,6574
13249.553,6593
13284.154,6612
13118.69,6631
12999.613,6650
13189.111,6669
13189.267,6688
13043.229,6707
13051.988,6726
13080.841,6745
13020.601,6764
13079.364,6783
13137.312,6802
13097.797,6821
13159.333,6840
13216.155,6859
13196.017,6878
13183.231,6897
13311.723,6916
13416.545,6935
13918.007,6954
14319.03,6973
14123.667,6992
14381.279,7011
14406.072,7030
14980.126,7049
14878.664,7068
14816.387,7087
15164.897,7106
15199.167,7125
15917.454,7144
15948.329,7163
15813.473,7182
15768.606,7201
16324.023,7220
16740.682,7239
16761.0,7258
16810.857,7277
16665.21,7296
18475.447,7315
19255.37,7334
19813.418,7353
21233.43,7372
22607.738,7391
23370.727,7410
23686.713,7429
24593.732,7448
26686.455,7467
27298.697,7486
26780.17,7505
28970.25,7524
29781.695,7543
30161.324,7562
30689.541,7581
31075.9,7600
29133.258,7619
27559.396,7638
28294.312,7657
27564.668,7676
24840.799,7695
25653.053,7714
25582.326,7733
25886.082,7752
24881.082,7771
24319.166,7790
23283.693,7809
22847.627,7828
22390.236,7847
22245.312,7866
21655.502,7885
21640.723,7904
20620.873,7923
20177.621,7942
20527.71,7961
20848.148,7980
21315.021,7999
21292.62,8018
21104.549,8037
21019.752,8056
20863.303,8075
20580.904,8094
20225.12,8113
20400.281,8132
20210.166,8151
20163.09,8170
20131.982,8189
20328.875,8208
20197.717,8227
20346.922,8246
20474.342,8265
20559.9,8284
20592.236,8303
20921.736,8322
21037.67,8341
21724.021,8360
22006.35,8379
22400.447,8398
23202.725,8417
23162.936,8436
24955.617,8455
25338.209,8474
26114.504,8493
27372.258,8512
28590.312,8531
30342.2,8550
29002.63,8569
31535.18,8588
33274.62,8607
37133.867,8626
37818.605,8645
37867.863,8664
36558.4,8683
39736.594,8702
37865.688,8721
35189.992,8740
39430.03,8759
42075.973,8778
50857.785,8797
56086.258,8816
59523.336,8835
62128.477,8854
51356.168,8873
58019.246,8892
71322.33,8911
64196.83,8930
63373.01,8949
55588.555,8968
58478.246,8987
65644.32,9006
51083.676,9025
53444.336,9044
57168.293,9063
53425.39,9082
51434.65,9101
51046.562,9120
49887.918,9139
46569.832,9158
45864.82,9177
46781.72,9196
45563.055,9215
42566.777,9234
43366.406,9253
44166.855,9272
42652.402,9291
41875.895,9310
42500.32,9329
40294.734,9348
41854.67,9367
40189.95,9386
40217.375,9405
40512.75,9424
40547.23,9443
40235.594,9462
39043.805,9481
39434.086,9500
39310.61,9519
38584.105,9538
39831.79,9557
39976.004,9576
40387.906,9595
39977.797,9614
40746.535,9633
40929.145,9652
40226.004,9671
41202.34,9690
40407.016,9709
42026.164,9728
42661.066,9747
43098.117,9766
42305.305,9785
41011.258,9804
43445.605,9823
43703.848,9842
44592.797,9861
45864.812,9880
48317.56,9899
47461.16,9918
48092.27,9937
47215.92,9956
48429.027,9975
50041.473,9994
51416.117,10013
53134.754,10032
56026.242,10051
56818.934,10070
59326.78,10089
59860.438,10108
60970.75,10127
59303.562,10146
64892.4,10165
61118.906,10184
65647.51,10203
65250.637,10222
74586.21,10241
71987.47,10260
67709.42,10279
75021.92,10298
80461.56,10317
82480.33,10336
83931.83,10355
83123.09,10374
76505.51,10393
83383.65,10412
81625.73,10431
84942.484,10450
86949.75,10469
96551.44,10488
101886.64,10507
95891.5,10526
101546.17,10545
102350.63,10564
105420.234,10583
113864.4,10602
97462.164,10621
125619.95,10640
99116.99,10659
126974.11,10678
106217.99,10697
129683.62,10716
113993.13,10735
127433.29,10754
131237.06,10773
125785.1,10792
110920.305,10811
124162.8,10830
87857.96,10849
110689.96,10868
115674.3,10887
122248.234,10906
103967.22,10925
111812.88,10944
113534.516,10963
82585.28,10982
91846.29,11001
83983.08,11020
88854.32,11039
84823.72,11058
81039.914,11077
80854.266,11096
83477.85,11115
83434.99,11134
83394.086,11153
80440.67,11172
78640.44,11191
71350.04,11210
68007.64,11229
72874.64,11248
72317.88,11267
68850.43,11286
70355.84,11305
70306.266,11324
69107.47,11343
68541.336,11362
70992.664,11381
69184.555,11400
68412.56,11419
69626.0,11438


==> test_problem_second_oracle.csv <==
x,y
6.1173205,0
6.521104,1
9.809756,2
10.044595,3
10.139125,4
12.828504,5
12.377679,6
12.494426,7
21.271303,8
25.701889,9
28.745455,10
31.366795,11
31.715628,12
40.36005,13
39.252365,14
47.138332,15
60.665257,16
73.10071,17
77.834274,18
89.53452,19
90.81046,20
97.46765,21
118.482605,22
128.6945,23
126.25619,24
121.13485,25
170.01999,26
149.79669,27
88.782394,28
177.02615,29
122.169395,30
177.16882,31
228.01247,32
236.11615,33
227.78201,34
213.42674,35
199.12665,36
192.43045,37
194.68561,38
243.33423,39
227.17331,40
214.12613,41
241.2155,42
250.57672,43
243.64902,44
239.4484,45
239.13806,46
249.95209,47
280.44635,48
289.85947,49
295.42035,50
296.39468,51
260.12878,52
271.19684,53
290.59674,54
301.27707,55
328.2843,56
341.03525,57
349.83975,58
360.32846,59
372.88416,60
327.79523,61
347.03406,62
382.9647,63
399.58774,64
425.14868,65
441.22916,66
453.7323,67
468.97684,68
477.23947,69
481.36707,70
494.70428,71
514.4553,72
528.98376,73
541.14056,74
532.6999,75
569.8385,76
577.3471,77
565.93353,78
560.4,79
626.2624,80
647.52893,81
663.41534,82
685.54724,83
683.24664,84
592.8065,85
610.2989,86
692.79846,87
716.43567,88
763.2209,89
789.2709,90
822.75244,91
843.2758,92
876.3389,93
828.9165,94
905.6959,95
924.33624,96
965.1238,97
996.9353,98
1022.0608,99
1056.7922,100
1078.4508,101
1085.5198,102
1112.6797,103
1137.5009,104
1151.7994,105
1088.2035,106
1147.3882,107
1173.7546,108
1186.0786,109
1196.2312,110
1187.899,111
1209.7714,112
1215.4349,113
1223.4442,114
1224.7587,115
1227.8148,116
1227.0615,117
1225.564,118
1232.3097,119
1233.4775,120
1197.2272,121
1214.8737,122
1228.3448,123
1239.8282,124
1256.3333,125
1269.2095,126
1275.095,127
1272.8295,128
1297.3384,129
1313.0486,130
1337.0796,131
1353.7133,132
1377.0563,133
1400.8612,134
1423.2959,135
1450.2792,136
1479.0286,137
1508.6188,138
1543.8411,139
1580.9983,140
1609.0282,141
1640.5609,142
1685.2471,143
1721.775,144
1788.121,145
1824.2721,146
1875.2457,147
1952.9689,148
2037.889,149
2128.5962,150
2216.5808,151
2296.5322,152
2390.0315,153
2484.74,154
2056.9163,155
2432.637,156
2340.7756,157
2753.4595,158
2979.6145,159
3095.0642,160
3133.1567,161
3141.2021,162
3022.0945,163
3032.9404,164
3057.954,165
3045.8125,166
3471.0667,167
3345.3098,168
3514.6606,169
3505.8364,170
3423.7017,171
3837.8562,172
3888.4534,173
3927.959,174
3957.8503,175
3558.7683,176
3560.1035,177
3561.218,178
3588.9585,179
3549.144,180
3499.655,181
3438.0493,182
2954.377,183
3094.482,184
3068.6472,185
3073.3481,186
3038.0647,187
2968.65,188
2953.44,189
2943.8726,190
2965.354,191
2958.715,192
2983.525,193
2988.1316,194
2999.1233,195
3016.467,196
3014.89,197
3077.8408,198
3104.9204,199
3117.0195,200
3180.6511,201
3241.3916,202
3286.343,203
3371.2578,204
3470.4788,205
3327.0312,206
3340.6895,207
3508.9492,208
3458.7925,209
3828.8064,210
4120.1626,211
4376.6465,212
4601.027,213
4862.345,214
5105.65,215
5435.753,216
5790.3105,217
5998.603,218
6209.5864,219
6925.0483,220
6931.2964,221
6760.6196,222
7736.1265,223
9097.353,224
9900.42,225
10009.157,226
9769.63,227
10523.874,228
10353.141,229
11632.787,230
11409.31,231
11144.41,232
9596.939,233
8404.608,234
10435.048,235
9586.607,236
9534.8955,237
8438.474,238
9007.986,239
8077.316,240
7658.442,241
7437.6436,242
7927.2905,243
7860.325,244
7646.286,245
7412.132,246
7278.7134,247
7099.545,248
6957.408,249
6928.9053,250
6858.4004,251
6810.295,252
6838.308,253
6888.2314,254
6987.1377,255
7030.178,256
7111.24,257
7176.66,258
7248.631,259
7316.389,260
7415.0923,261
7487.7197,262
7622.408,263
7834.7144,264
7938.7754,265
8093.3765,266
8253.544,267
8480.932,268
8649.016,269
8958.405,270
9071.715,271
9399.923,272
9644.168,273
10116.452,274
10205.732,275
10745.876,276
11041.2705,277
10202.2,278
10911.467,279
11093.984,280
10958.064,281
11761.01,282
12344.179,283
12483.12,284
12994.049,285
13171.261,286
13452.672,287
13540.941,288
13361.5,289
13334.383,290
13625.17,291
13653.222,292
13605.985,293
13484.0625,294
13513.707,295
13371.345,296
13162.264,297
13259.114,298
13188.731,299
13119.761,300
12953.573,301
12904.269,302
12919.997,303
13063.856,304
13030.47,305
13108.287,306
12949.404,307
13079.396,308
13080.783,309
13344.659,310
13393.257,311
13458.704,312
13494.687,313
13695.35,314
14010.994,315
13873.432,316
14624.233,317
14850.888,318
15179.354,319
15570.908,320
15769.154,321
16323.909,322
16457.92,323
17364.996,324
18018.15,325
18608.379,326
19164.117,327
19942.434,328
20645.438,329
21139.07,330
22052.846,331
22473.457,332
23520.365,333
23905.133,334
23781.787,335
24757.678,336
26801.693,337
28102.143,338
29450.467,339
29736.027,340
31202.707,341
30161.979,342
31265.352,343
31184.111,344
31562.195,345
29724.158,346
29695.709,347
28144.973,348
24504.727,349
27600.803,350
27576.842,351
26491.936,352
25762.533,353
24457.414,354
24062.193,355
24319.299,356
24209.541,357
23751.578,358
22157.6,359
22383.896,360
20126.143,361
21144.19,362
21368.457,363
21369.988,364
21148.617,365
20926.812,366
20338.969,367
20391.701,368
20184.715,369
20041.742,370
20013.139,371
20432.86,372
20520.705,373
20461.826,374
20523.977,375
20792.436,376
20991.275,377
21053.447,378
21350.7,379
21567.727,380
21861.797,381
22306.557,382
22421.47,383
23021.766,384
23357.98,385
23388.521,386
24215.762,387
24639.143,388
25174.785,389
25652.023,390
26282.102,391
27531.193,392
27580.81,393
28574.805,394
30013.752,395
31005.264,396
33044.51,397
34745.07,398
35306.17,399
36536.438,400
34286.848,401
31777.498,402
38032.387,403
40792.594,404
44687.395,405
48194.77,406
50912.8,407
54590.695,408
57153.78,409
53380.016,410
57736.17,411
60197.59,412
58132.1,413
55605.965,414
71768.99,415
55755.477,416
62415.22,417
60522.426,418
61013.656,419
54979.492,420
63622.297,421
59734.723,422
47404.734,423
51608.44,424
59091.37,425
60299.465,426
57482.773,427
53236.867,428
53062.652,429
50052.36,430
49604.812,431
50119.297,432
49292.996,433
46791.08,434
42042.633,435
44531.58,436
44997.67,437
44289.844,438
43847.613,439
42731.207,440
42880.117,441
41446.934,442
41868.15,443
40523.85,444
40401.13,445
40385.184,446
40731.45,447
40385.75,448
39182.797,449
38486.633,450
38953.445,451
37797.8,452
39751.875,453
39334.66,454
39246.33,455
40158.832,456
39810.23,457
40511.81,458
40203.594,459
40827.992,460
40198.14,461
40943.13,462
40817.64,463
42463.88,464
41437.332,465
43144.414,466
41914.273,467
44361.1,468
41443.42,469
44891.14,470
46028.797,471
46569.656,472
47399.066,473
48231.98,474
49174.934,475
49882.547,476
50658.125,477
51630.957,478
51215.156,479
52402.56,480
53271.117,481
55207.516,482
57586.0,483
59706.01,484
60748.027,485
64192.996,486
63702.246,487
65393.777,488
61830.91,489
71571.82,490
74784.52,491
78356.08,492
81473.3,493
82770.46,494
79891.58,495
91406.5,496
90026.2,497
90675.18,498
84502.414,499
104843.2,500
104771.62,501
114861.0,502
108518.375,503
130349.8,504
115549.11,505
101569.19,506
113372.34,507
124187.45,508
140735.81,509
112288.17,510
122121.12,511
123432.58,512
118197.85,513
110084.1,514
111091.65,515
114568.16,516
104017.13,517
113379.16,518
110665.055,519
103861.12,520
95431.7,521
96015.11,522
87511.51,523
86362.03,524
85002.086,525
85890.88,526
89081.65,527
79428.56,528
78018.44,529
83666.49,530
82539.086,531
73954.73,532
77292.22,533
76158.17,534
75330.38,535
72634.54,536
74155.586,537
71122.11,538
67543.15,539
69995.305,540
69852.266,541
70864.78,542
68273.03,543
68751.07,544
66268.875,545
65964.8,546
70639.88,547


==> test_problem_ustm.csv <==
x,y
2.7640655365933426,0
3.5819674514595805,19
4.6615702710598335,38
5.406283993227135,57
7.687590952070983,76
10.812514367201151,95
12.678255648075487,114
16.44949485920828,133
18.530405302278478,152
19.058186119878364,171
23.990771440176477,190
26.53126062608244,209
26.89224889251558,228
26.797049013037267,247
30.290643765261933,266
35.443951365943605,285
38.22527657229401,304
43.17064677364771,323
46.454565027918306,342
53.642038476709956,361
54.109094503084535,380
62.225652388800476,399
76.83175099352509,418
74.0814358770763,437
72.48157063083158,456
79.83314154786304,475
71.7059625542248,494
67.09540305465319,513
85.73244149992429,532
90.44877921012286,551
96.21658052213506,570
89.01984030417391,589
93.59872007476345,608
91.376443226029,627
90.27444230051421,646
94.10745748655603,665
97.07029031747346,684
116.19313605907487,703
135.04499051356584,722
118.58097519816812,741
126.90033332601507,760
158.98167952022916,779
166.00723959309465,798
163.05828539469508,817
164.01602311754672,836
171.370957835157,855
186.37751754625052,874
206.80446903812697,893
179.97222551090928,912
156.38061765363958,931
154.39269920755194,950
174.51271899757361,969
188.53589014903926,988
195.16103855029365,1007
202.1105395608801,1026
230.592105064297,1045
213.85334769391156,1064
218.73979919826542,1083
269.92895790931385,1102
271.22466742001217,1121
222.31851249743715,1140
194.24495824360616,1159
215.14342054339778,1178
258.85705271479367,1197
280.8267630405955,1216
283.1857837095855,1235
283.4073868066996,1254
259.0403239478377,1273
265.63990584882293,1292
369.52073268655005,1311
295.42116637703356,1330
304.45662776830295,1349
284.1659949453894,1368
241.92988482363222,1387
239.67127185796093,1406
270.06310135918653,1425
285.93612100513593,1444
359.65178209115743,1463
318.6116987792241,1482
352.4886935600254,1501
370.04531582877945,1520
351.17672061844104,1539
401.01423400093563,1558
339.13481473428163,1577
330.0883005800701,1596
465.8004372490249,1615
455.4886397349178,1634
457.6408553679517,1653
682.7780060754817,1672
522.556438139169,1691
416.31388994009444,1710
543.5611500576613,1729
525.2480719826277,1748
451.32517038090566,1767
519.4874669644275,1786
457.1453929088106,1805
436.88746114056903,1824
389.62670246795943,1843
371.6588496345806,1862
437.93479496974714,1881
432.777090941515,1900
509.1836538697425,1919
492.73353960513305,1938
393.8182187004203,1957
347.3358788103753,1976
356.58780019434255,1995
422.0062688435953,2014
448.4573082039327,2033
646.7049404370954,2052
415.42831406629546,2071
366.75148039262893,2090
374.3686828029728,2109
519.2268658095122,2128
566.2421534423117,2147
425.77582376046513,2166
435.99379475371444,2185
418.55082841162107,2204
481.63823980525655,2223
741.129232387999,2242
564.1666181302534,2261
382.14398005921754,2280
455.89748472047586,2299
467.9412850053215,2318
549.1592502154971,2337
669.1144854932438,2356
427.2603650705839,2375
462.56510730644817,2394
559.2321710647753,2413
570.1795976290997,2432
398.1215828124885,2451
454.9888053018652,2470
479.0032819354003,2489
404.1543508927168,2508
521.8417670772385,2527
546.0766305406083,2546
521.0784833298837,2565
737.648518598783,2584
708.337661980776,2603
524.9434021223906,2622
697.5786618680858,2641
880.2426962841524,2660
866.977025957799,2679
531.7786637174368,2698
389.69112102103287,2717
466.0964277342919,2736
670.6546214954582,2755
512.4167508410796,2774
716.7796078962281,2793
573.7397389377103,2812
602.5140111690422,2831
567.8873940844207,2850
470.29598573060895,2869
623.6942403864073,2888
519.0785736065801,2907
395.3929801981272,2926
497.6901803841794,2945
825.1292600643625,2964
756.9873837885791,2983
660.8908361516437,3002
564.9771677987115,3021
599.155296618851,3040
815.2728648270772,3059
638.4384606483375,3078
899.5992890606077,3097
1411.2418860596042,3116
1014.4682625908911,3135
919.3086127008205,3154
838.2082704141751,3173
643.995395770964,3192
601.2314966284299,3211
767.9074729636877,3230
496.71321851752043,3249
681.8235212968373,3268
594.9331006364881,3287
958.9218125222432,3306
664.6771612894406,3325
885.8579828513373,3344
605.459284858227,3363
633.4271617078858,3382
879.7974382176026,3401
611.9497689503332,3420
955.7088352778521,3439
1092.2896488631839,3458
494.8406619578738,3477
546.9800869761166,3496
591.5631266295484,3515
454.0411033483223,3534
504.4540125169787,3553
458.5133945810166,3572
482.91392809066906,3591
664.5514944541032,3610
546.6958039900429,3629
879.1094315396832,3648
1017.8969959302718,3667
1286.7990029160258,3686
800.8754315108289,3705
1140.4552828278456,3724
942.6985388756891,3743
452.15092977528326,3762
345.76561862779835,3781
386.2897108112898,3800
517.0174763455697,3819
776.9585189689059,3838
874.456548234,3857
747.24872040332,3876
588.41271809728,3895
652.3546074449071,3914
461.2914461061584,3933
490.4466987356073,3952
504.58885722480505,3971
541.9203175000939,3990
1119.8499740210696,4009
1022.9932837889468,4028
570.7978772840561,4047
855.451209256489,4066
2059.7897065905117,4085
570.1657184294866,4104
574.1113625425942,4123
526.5422657975582,4142
560.984086452553,4161
637.5994702783266,4180
539.7624261765085,4199
703.7713352233834,4218
923.8817758923178,4237
1206.5255067941007,4256
1214.7979045120585,4275
896.6275174478722,4294
962.3655325226784,4313
860.690273710456,4332
485.80908930469536,4351
599.9259209114635,4370
851.1487782514848,4389
1078.7161849143902,4408
757.3337855098143,4427
800.9710700324682,4446
601.6921297719049,4465
511.9179066635757,4484
712.7919555068132,4503
553.4490556351191,4522
749.9553414236093,4541
701.8652544326444,4560
593.7774995042774,4579
710.1417915935285,4598
961.8167276655548,4617
629.6167890802403,4636
546.5589198733252,4655
536.2099779334707,4674
823.9318287969662,4693
844.0476785012074,4712
746.6244258484253,4731
510.36301685659305,4750
634.2925003314714,4769
867.3695835893386,4788
663.1343454688772,4807
679.4935990911029,4826
920.6837501627779,4845
897.4078897365439,4864
579.0706293429361,4883
518.4216255746626,4902
652.7277183923918,4921
584.6736640161599,4940
816.3872606613902,4959
577.5996338360712,4978
993.5077261792015,4997
767.4794494240479,5016
632.4590112626025,5035
537.4295550752412,5054
1049.011955684162,5073
797.9372288670484,5092
596.2813253088489,5111
578.7416340144872,5130
746.3394675161773,5149
672.6290832371852,5168
661.413446342604,5187
462.11420969395334,5206
678.19612849454,5225
651.317690265016,5244
785.7928356266921,5263
625.7205076816388,5282
552.3671279831015,5301
873.4156184351328,5320
1004.1262552450083,5339
515.5621003849444,5358
469.72540209140993,5377
556.6716503366362,5396
738.5236485682994,5415
604.4571280307208,5434
661.8411485318521,5453
813.7419275367577,5472
880.6885438615865,5491
695.8440020735903,5510
659.5800904680835,5529
732.9859373812568,5548
732.331034230464,5567
606.0366698906329,5586
603.7043588199793,5605
584.6619311407079,5624
633.970470066958,5643
578.1338756848593,5662
604.7003555689392,5681
495.9136794668952,5700
601.7683148419164,5719
660.9642879768044,5738
534.3731443251651,5757
559.4730793416699,5776
646.4002261648452,5795
925.7781196009096,5814
709.4987367105349,5833
732.4689799887738,5852
765.8209296078422,5871
669.124879908822,5890
932.9889366290707,5909
546.0492553070395,5928
428.0384963261272,5947
478.1042825155703,5966
1782.1020045263729,5985
1176.6766544460004,6004
1169.0084108703795,6023
1754.0518386614253,6042
777.7875389683436,6061
550.0981723998033,6080
471.46988655405534,6099
876.8083075087424,6118
553.1249834466712,6137
750.384381222156,6156
801.8675788408618,6175
596.8459021246605,6194
596.7918717636595,6213
581.0784296895233,6232
712.3865897402242,6251
598.5456254497225,6270
568.2781309304249,6289
846.0539106204659,6308
880.9938551356821,6327
602.0205984257143,6346
1350.4718785417674,6365
1126.133917984899,6384
539.4113885204596,6403
601.8616761945027,6422
1256.1252199812136,6441
918.1900615025997,6460
483.069011784403,6479
973.831960978574,6498
893.513591901001,6517
478.22782524761544,6536
538.5941253618705,6555
652.5978543466186,6574
634.642652761834,6593
533.4323965063248,6612
532.184289291727,6631
581.39451827111,6650
620.5522024182849,6669
609.6208695744256,6688
530.6307941281633,6707
598.8812136425456,6726
662.4568773913027,6745
658.1695142892418,6764
897.3325812434387,6783
1076.6753835462466,6802
1038.4822249807344,6821
616.3795681883531,6840
459.9956902814846,6859
685.2888118267817,6878
1018.3229934179905,6897
926.2403986838782,6916
633.4346913780532,6935
603.2061407678991,6954
424.7328387624476,6973
499.1434363645425,6992
869.7235643068981,7011
668.9867937071332,7030
662.1336879659896,7049
371.55469040044403,7068
432.9494449051767,7087
577.8323630666761,7106
600.0851293516424,7125
1276.8489347307393,7144
847.6604576482788,7163
714.4929014667445,7182
1039.4207092452577,7201
774.9590385573223,7220
548.0177555844762,7239
684.3850830760459,7258
867.8967497829226,7277
775.8369372851702,7296
549.1605264839734,7315
633.9567309073935,7334
1060.7986529962582,7353
1478.736571206078,7372
639.3843788035895,7391
633.2156361304303,7410
551.6941182237047,7429
599.6185526326619,7448
595.0903444801131,7467
526.3588620656519,7486
592.3172894427145,7505
625.9745151746627,7524
871.3573865297451,7543
933.4516722290697,7562
732.658059590263,7581
554.9648261002561,7600
487.77102462327304,7619
448.3820088350075,7638
601.5916061762782,7657
814.1653678363974,7676
1316.0303886663717,7695
583.3448099753048,7714
594.6260427631875,7733
708.562872979015,7752
654.2349765088256,7771
881.8436323386132,7790
680.5151552022635,7809
539.2189307093768,7828
701.2803373153085,7847
613.7144773538828,7866
470.66158707025005,7885
490.92452233675033,7904
624.688443835415,7923
807.0721889063991,7942
987.5199824161398,7961
1604.2742276584233,7980
1088.256189810818,7999
515.0021082737713,8018
460.083367801746,8037
475.17573398183447,8056
542.6517734857987,8075
827.5335745764606,8094
700.2502432590247,8113
584.1950795072055,8132
597.6439340020086,8151
786.0508613007362,8170
877.5480078670463,8189
882.2214110033206,8208
1208.491516440818,8227
521.5151105525218,8246
415.26815074878925,8265
713.7600458603378,8284
746.3589604252488,8303
485.07432283409645,8322
609.65530160055,8341
691.7491168166829,8360
696.0626025028695,8379
766.2727769939592,8398
562.471513774645,8417
479.3363710953794,8436
771.804806818811,8455
943.7960591172866,8474
833.5629530475403,8493
714.5030743867253,8512
734.5670203728467,8531
690.4590637021254,8550
425.9852284453134,8569
486.08006480993134,8588
557.2158125593916,8607
1037.9989902517561,8626
818.9752338057947,8645
940.8523817942075,8664
690.8578001620158,8683
493.47608093959224,8702
816.4548101150449,8721
872.6308171875118,8740
828.4092362531856,8759
615.930582182247,8778
810.9755095007156,8797
820.0529474805122,8816
684.01312809578,8835
626.0803055316293,8854
579.8229894805015,8873
557.544064678595,8892
479.4646245849483,8911
396.1561732698032,8930
436.2064486692291,8949
678.6485282112124,8968
900.185434365179,8987
821.1366092735411,9006
1625.209602099442,9025
2048.5000412908153,9044
668.1565177821572,9063
548.9534173586302,9082
1002.3063224548729,9101
511.8950492883987,9120
799.8932795181067,9139
701.2665033164257,9158
790.0423710959195,9177
676.5170549550992,9196
345.9097569673837,9215
528.756026892272,9234
845.3751294834975,9253
710.4910697752767,9272
687.5932054820757,9291
579.5702182470656,9310
586.3005074401618,9329
592.9973635712032,9348
536.0642811598709,9367
734.3072677849364,9386
627.0986001500086,9405
606.1912885762717,9424
813.7489183982835,9443
508.69030226157315,9462
863.0563207076226,9481
948.742895513667,9500
936.8061561930269,9519
542.2994183320935,9538
505.3984961020535,9557
943.1996755362096,9576
848.7212220310427,9595
396.45307295069637,9614
491.46758839402133,9633
695.8595560428469,9652
593.9977891412004,9671
682.1024917595086,9690
840.5747296505579,9709
756.6688737597561,9728
836.032392469308,9747
814.1014109256613,9766
899.386529614033,9785
1003.1123052724754,9804
987.6904608864709,9823
1032.261892309392,9842
1177.9757186626766,9861
873.278866032543,9880
681.7865982103774,9899
785.4843149748101,9918
796.6644037464038,9937
654.8307790805852,9956
501.6181249149985,9975
580.0900684316358,9994
601.041381866109,10013
508.2812281569975,10032
867.4869537519603,10051
590.7540206423754,10070
497.9417363947356,10089
449.3431248158657,10108
442.09298521974523,10127
614.103888367721,10146
856.9064910762183,10165
919.6659547485115,10184
663.8065527261759,10203
473.69563868169945,10222
607.5552952777024,10241
1050.7343000970563,10260
885.4381966864754,10279
952.5387410713165,10298
869.2241432413517,10317
756.7549615995065,10336
667.2412051874163,10355
564.1800194854059,10374
525.414765069129,10393
476.9339819768285,10412
550.6036048341638,10431
469.27775291903964,10450
749.3395907668213,10469
870.501955070038,10488
475.7192363549119,10507
497.9081487851547,10526
629.6293865224601,10545
684.0790342658452,10564
531.9472569240374,10583
916.2419870408189,10602
602.1515942558044,10621
650.7160579635065,10640
843.815191005241,10659
565.4457574237846,10678
555.5741878634235,10697
518.7111296127586,10716
416.3795353007201,10735
631.1504781738221,10754
1013.1188319203839,10773
687.2343640859726,10792
654.1238675888534,10811
704.367440504939,10830
845.6684422466762,10849
1281.5232799982516,10868
675.7632669461773,10887
593.6205324931323,10906
627.5938305571906,10925
510.7226211733547,10944
883.5824535008718,10963
766.9061885896475,10982
1494.4790614046856,11001
1145.7663309033187,11020
563.9465933137578,11039
575.3507182112972,11058
627.9881176678801,11077
767.8585607420075,11096
852.8518300733348,11115
460.9326633709648,11134
497.16973464557356,11153
550.1209532819959,11172
444.8473253326865,11191
485.5150519968522,11210
709.5763347941594,11229
868.0593944756323,11248
665.7234289126619,11267
514.5425024291663,11286
508.84127819267104,11305
719.2569312204191,11324
1040.1482279745976,11343
540.12844471767,11362
566.4830627479801,11381
610.5120117879865,11400
921.2170732343802,11419
700.3574604323314,11438
625.3324585432641,11457
793.0238686049112,11476
765.1974209816825,11495
1038.0563415333143,11514
753.5423891838267,11533
655.756867978541,11552
560.5094309404109,11571
581.4626138710894,11590
560.8736708158187,11609
663.52917857534,11628
808.9303994621388,11647
731.3295060012842,11666
547.9777074012474,11685
685.9299616689963,11704
570.5246512479704,11723
483.8542927793592,11742
540.335043868463,11761
832.8762907716164,11780
863.5407128988064,11799
951.6091947507206,11818
809.8041119632637,11837
509.1787309822976,11856
588.5511714012011,11875
664.9316747465838,11894
960.6146340368616,11913
582.639630392108,11932
959.1588841902158,11951

